An improved coarse-grained model of solvation and the hydrophobic effect

We present a coarse-grained lattice model of solvation thermodynamics and the hydrophobic effect that implements the ideas of Lum-Chandler-Weeks (LCW) theory [J. Phys. Chem. B 103, 4570 (1999)] and improves upon previous lattice models based on it. Through comparison with molecular simulation, we show that our model captures the length-scale and curvature dependence of solvation free energies with near-quantitative accuracy and two to three orders of magnitude less computational effort, and further, correctly describes the large but rare solvent fluctuations that are involved in dewetting, vapor tube formation and hydrophobic assembly. Our model is intermediate in detail and complexity between implicit-solvent models and explicit-water simulations.

==> supplementary/NartenLevy_T25C_chi_ij_lambda_1.dat <==
# dx  dy  dz  chi_ab  error bar
0	0	0	-0.00111094	0
0	0	1	-0.00100859	1.86103e-10
0	0	10	7.50026e-07	2.3096e-10
0	0	11	1.58103e-06	1.92799e-10
0	0	2	-0.00079437	3.58422e-10
0	0	3	0.000206621	3.14395e-10
0	0	4	1.18844e-05	2.47442e-10
0	0	5	1.20422e-05	1.80533e-10
0	0	6	-5.25821e-05	2.53036e-10
0	0	7	3.78486e-05	2.27307e-10
0	0	8	-8.91929e-06	1.80857e-10
0	0	9	-2.42006e-06	2.37966e-10
0	1	1	-0.000989787	5.61502e-10
0	1	10	8.88438e-07	1.80039e-09
0	1	11	1.46351e-06	9.43331e-10
0	1	2	-0.000560541	6.60649e-10
0	1	3	0.000212757	5.0481e-10
0	1	4	2.37344e-05	4.91581e-10
0	1	5	-5.40054e-06	5.02669e-10
0	1	6	-4.26146e-05	1.35773e-09
0	1	7	3.64605e-05	1.72929e-09
0	1	8	-1.0079e-05	8.59696e-10
0	1	9	-1.9031e-06	8.00534e-10
0	2	10	1.40793e-06	2.93879e-09
0	2	2	0.000146986	5.32442e-10
0	2	3	6.02386e-05	7.11951e-10
0	2	4	5.66353e-05	6.99533e-10
0	2	5	-5.22828e-05	8.90048e-10
0	2	6	-9.14312e-06	9.2476e-10
0	2	7	2.73432e-05	2.13001e-09
0	2	8	-1.13561e-05	1.21761e-09
0	2	9	-7.8297e-07	2.26589e-09
0	3	10	2.18508e-06	2.62346e-09
0	3	3	4.0057e-05	4.92513e-10
0	3	4	1.18266e-05	7.4722e-10
0	3	5	-6.79625e-05	1.03731e-09
0	3	6	3.17249e-05	1.23139e-09
0	3	7	6.47525e-06	9.19078e-10
0	3	8	-8.61819e-06	1.77831e-09
0	3	9	-6.65581e-08	2.1037e-09
0	4	10	2.10661e-06	1.4979e-09
0	4	4	-7.28554e-05	7.11399e-10
0	4	5	2.07022e-06	8.15077e-10
0	4	6	3.08976e-05	8.48486e-10
0	4	7	-1.02245e-05	1.88842e-09
0	4	8	-2.93515e-06	1.00866e-09
0	4	9	3.63979e-07	8.94143e-10
0	5	10	9.44662e-07	2.59385e-09
0	5	5	3.66439e-05	1.03953e-09
0	5	6	-3.46517e-06	1.42202e-09
0	5	7	-7.69883e-06	7.75189e-10
0	5	8	-1.26412e-07	1.36989e-09
0	5	9	1.79836e-06	2.25271e-09
0	6	6	-9.33088e-06	7.69552e-10
0	6	7	-6.94697e-07	1.6735e-09
0	6	8	7.24991e-07	1.16748e-09
0	6	9	2.03503e-06	1.48492e-09
0	7	7	4.07186e-07	2.08171e-09
0	7	8	2.34347e-06	1.28957e-09
0	7	9	3.4301e-07	2.02619e-09
0	8	8	5.38771e-07	8.26154e-10
1	1	1	-0.000949875	9.20344e-11
1	1	10	1.04717e-06	1.18704e-10
1	1	11	1.33146e-06	9.53468e-11
1	1	2	-0.000275755	3.93635e-10
1	1	3	0.00016957	2.82776e-10
1	1	4	3.79762e-05	2.09604e-10
1	1	5	-2.2754e-05	1.33922e-10
1	1	6	-3.1691e-05	1.34997e-10
1	1	7	3.41313e-05	1.54217e-10
1	1	8	-1.0851e-05	1.03593e-10
1	1	9	-1.45805e-06	1.36037e-10
1	2	10	1.59587e-06	1.2454e-09
1	2	2	0.000219714	4.63585e-10
1	2	3	2.76889e-05	5.30318e-10
1	2	4	5.77732e-05	3.9063e-10
1	2	5	-6.26946e-05	4.70337e-10
1	2	6	1.48953e-06	4.13037e-10
1	2	7	2.3266e-05	8.10471e-10
1	2	8	-1.11715e-05	1.10369e-09
1	2	9	-5.4709e-07	1.49913e-09
1	3	10	2.25953e-06	1.39231e-09
1	3	3	5.12632e-05	6.44861e-10
1	3	4	-6.16863e-06	4.02769e-10
1	3	5	-6.13578e-05	5.64097e-10
1	3	6	3.55074e-05	6.17362e-10
1	3	7	2.80558e-06	1.08628e-09
1	3	8	-7.74828e-06	2.86851e-09
1	3	9	-8.08544e-09	2.02577e-09
1	4	10	2.00975e-06	4.45448e-10
1	4	4	-7.21346e-05	6.83529e-10
1	4	5	1.16437e-05	7.98336e-10
1	4	6	2.71297e-05	5.21334e-10
1	4	7	-1.09145e-05	6.25124e-10
1	4	8	-2.33687e-06	6.39326e-10
1	4	9	4.71213e-07	7.17245e-10
1	5	10	8.10934e-07	1.09767e-09
1	5	5	3.41299e-05	7.34171e-10
1	5	6	-5.83761e-06	9.69524e-10
1	5	7	-6.82257e-06	1.20249e-09
1	5	8	-7.16797e-08	1.93985e-09
1	5	9	1.95501e-06	2.01369e-09
1	6	6	-8.53175e-06	1.11597e-09
1	6	7	-4.72864e-07	1.40905e-09
1	6	8	9.01046e-07	6.68439e-10
1	6	9	1.91323e-06	1.23399e-09
1	7	7	5.51602e-07	1.02798e-09
1	7	8	2.30336e-06	1.69519e-09
1	7	9	2.5368e-07	1.46872e-09
1	8	8	4.35642e-07	9.72886e-10
2	2	10	2.07807e-06	9.42959e-11
2	2	2	0.000102599	2.28929e-10
2	2	3	2.82185e-05	1.31481e-10
2	2	4	2.87102e-05	1.86607e-10
2	2	5	-7.18917e-05	1.8579e-10
2	2	6	2.6413e-05	9.5043e-11
2	2	7	1.04486e-05	1.55122e-10
2	2	8	-9.43286e-06	1.46148e-10
2	2	9	-1.38413e-07	1.09287e-10
2	3	10	2.29412e-06	9.40611e-10
2	3	3	5.36177e-05	4.32445e-10
2	3	4	-5.36127e-05	3.63173e-10
2	3	5	-3.10986e-05	3.34246e-10
2	3	6	3.81659e-05	8.03211e-10
2	3	7	-5.72539e-06	1.88772e-09
2	3	8	-5.14264e-06	1.41135e-09
2	3	9	1.4109e-07	1.15428e-09
2	4	10	1.64952e-06	8.04449e-10
2	4	4	-5.25429e-05	5.0211e-10
2	4	5	3.20563e-05	3.75068e-10
2	4	6	1.43658e-05	6.15765e-10
2	4	7	-1.1078e-05	7.77885e-10
2	4	8	-1.01069e-06	9.18366e-10
2	4	9	9.02998e-07	9.43781e-10
2	5	10	4.51829e-07	1.37933e-09
2	5	5	2.29284e-05	5.56483e-10
2	5	6	-1.02646e-05	1.38457e-09
2	5	7	-4.30392e-06	1.82278e-09
2	5	8	2.44497e-08	1.52582e-09
2	5	9	2.27994e-06	1.05437e-09
2	6	6	-5.93764e-06	9.32087e-10
2	6	7	-1.24274e-07	1.14479e-09
2	6	8	1.47064e-06	7.087e-10
2	6	9	1.48907e-06	8.84526e-10
2	7	7	1.08613e-06	9.72338e-10
2	7	8	2.03846e-06	2.0889e-09
2	8	8	1.6877e-07	1.43826e-09
3	3	10	1.89965e-06	1.60249e-10
3	3	3	-2.42385e-05	2.04277e-10
3	3	4	-6.82672e-05	2.03938e-10
3	3	5	2.0031e-05	1.45771e-10
3	3	6	2.29861e-05	1.14529e-10
3	3	7	-1.12598e-05	1.50586e-10
3	3	8	-1.81407e-06	1.44439e-10
3	3	9	5.95254e-07	1.84063e-10
3	4	10	9.44279e-07	1.26392e-09
3	4	4	2.41013e-06	5.56883e-10
3	4	5	3.66802e-05	4.51123e-10
3	4	6	-3.53379e-06	6.6446e-10
3	4	7	-7.68439e-06	9.96194e-10
3	4	8	-1.271e-07	2.75936e-09
3	4	9	1.80392e-06	1.42794e-09
3	5	5	2.44343e-06	5.91283e-10
3	5	6	-1.06127e-05	6.49176e-10
3	5	7	-1.32678e-06	4.54535e-10
3	5	8	4.11741e-07	7.67718e-10
3	5	9	2.23231e-06	9.86206e-10
3	6	6	-2.27099e-06	1.36615e-09
3	6	7	3.08284e-08	1.73244e-09
3	6	8	2.2253e-06	2.05865e-09
3	6	9	7.78034e-07	1.30697e-09
3	7	7	1.99675e-06	9.81065e-10
3	7	8	1.3299e-06	6.42717e-10
4	4	10	1.6676e-07	1.83466e-10
4	4	4	3.88394e-05	1.42444e-10
4	4	5	9.99896e-06	1.39413e-10
4	4	6	-1.12674e-05	1.31914e-10
4	4	7	-2.28149e-06	9.71199e-11
4	4	8	1.91658e-07	1.24553e-10
4	4	9	2.33883e-06	1.20087e-10
4	5	5	-1.0935e-05	7.94087e-10
4	5	6	-5.07633e-06	1.12305e-09
4	5	7	-8.19911e-08	2.08158e-09
4	5	8	1.65888e-06	1.8937e-09
4	5	9	1.33683e-06	1.34866e-09
4	6	6	-1.8998e-07	9.04376e-10
4	6	7	8.85737e-07	7.58999e-10
4	6	8	2.15141e-06	7.62269e-10
4	6	9	8.95583e-08	1.29412e-09
4	7	7	2.31578e-06	1.7342e-09
4	7	8	4.27721e-07	1.45097e-09
5	5	5	-6.77862e-06	2.0739e-10
5	5	6	-4.45152e-07	1.81779e-10
5	5	7	5.26746e-07	1.86938e-10
5	5	8	2.31431e-06	2.36075e-10
5	5	9	2.49406e-07	1.43828e-10
5	6	6	2.39317e-07	1.32381e-09
5	6	7	2.32327e-06	1.30611e-09
5	6	8	8.92337e-07	2.21981e-09
5	7	7	1.17176e-06	1.10991e-09
6	6	6	2.14834e-06	4.05205e-10
6	6	7	1.47167e-06	1.75231e-10
6	6	8	-1.22482e-07	2.07853e-10
6	7	7	1.63605e-08	2.98714e-09


==> supplementary/SPCE_1atm_298K_chi_ij_1.dat <==
# dx	  dy	  dz	chi_ab	error
0	0	0	-0.00111584	1.59734e-17
0	0	1	-0.00111584	8.6884e-16
0	0	2	-0.000794497	1.98286e-07
0	0	3	0.000236582	7.24219e-07
0	0	4	-7.19778e-06	6.83414e-07
0	0	5	1.39073e-05	4.3193e-07
0	0	6	-4.09411e-05	6.33347e-07
0	0	7	2.83885e-05	5.20479e-07
0	0	8	-7.44283e-06	4.90441e-07
0	0	9	-1.14001e-06	4.85866e-07
0	0	10	-1.30982e-08	5.26336e-07
0	1	1	-0.00111245	5.77954e-09
0	1	2	-0.000478049	2.84341e-07
0	1	3	0.000190151	8.69748e-07
0	1	4	1.89335e-05	5.88244e-07
0	1	5	-2.02051e-06	4.12286e-07
0	1	6	-3.27054e-05	5.97897e-07
0	1	7	2.67861e-05	5.09752e-07
0	1	8	-7.94e-06	4.63542e-07
0	1	9	-8.74049e-07	4.71103e-07
0	1	10	1.76713e-08	4.98249e-07
0	2	2	0.000250116	5.93162e-07
0	2	3	-1.15655e-05	9.40422e-07
0	2	4	6.06723e-05	5.51023e-07
0	2	5	-4.29126e-05	4.5659e-07
0	2	6	-5.71625e-06	5.94397e-07
0	2	7	1.89142e-05	4.90067e-07
0	2	8	-8.28042e-06	4.56001e-07
0	2	9	-3.97405e-07	4.93426e-07
0	2	10	6.48771e-07	4.85553e-07
0	3	3	4.12489e-05	5.90141e-07
0	3	4	1.35292e-05	4.19206e-07
0	3	5	-5.41525e-05	5.69547e-07
0	3	6	2.51557e-05	5.53746e-07
0	3	7	3.20729e-06	4.71392e-07
0	3	8	-5.71772e-06	4.59434e-07
0	3	9	-5.4742e-07	4.94959e-07
0	3	10	1.49047e-06	4.81271e-07
0	4	4	-5.91493e-05	5.43119e-07
0	4	5	3.03643e-06	5.75267e-07
0	4	6	2.19595e-05	4.95672e-07
0	4	7	-7.94738e-06	4.70821e-07
0	4	8	-1.48453e-06	4.64627e-07
0	4	9	-4.57013e-07	4.97324e-07
0	4	10	2.22073e-06	4.88639e-07
0	5	5	2.67853e-05	5.20355e-07
0	5	6	-3.82221e-06	4.63267e-07
0	5	7	-4.78953e-06	4.62153e-07
0	5	8	-4.00014e-07	4.90705e-07
0	5	9	1.00518e-06	4.90819e-07
0	5	10	1.33605e-06	4.85177e-07
0	6	6	-6.08677e-06	4.81945e-07
0	6	7	-4.95097e-07	4.77628e-07
0	6	8	-1.02793e-07	4.95063e-07
0	6	9	2.28364e-06	4.78503e-07
0	7	7	-3.42413e-07	4.80023e-07
0	7	8	2.16798e-06	4.68965e-07
0	7	9	2.36075e-07	4.87754e-07
0	8	8	4.8742e-07	4.77622e-07
1	1	1	-0.00104903	5.79694e-08
1	1	2	-0.000129415	3.63569e-07
1	1	3	0.000107629	9.69157e-07
1	1	4	3.99418e-05	5.45669e-07
1	1	5	-1.74761e-05	4.18826e-07
1	1	6	-2.36519e-05	6.01531e-07
1	1	7	2.4587e-05	5.05914e-07
1	1	8	-8.35579e-06	4.58149e-07
1	1	9	-6.6925e-07	4.73586e-07
1	1	10	1.29557e-07	4.98052e-07
1	2	2	0.000252728	7.4841e-07
1	2	3	-2.6605e-05	8.38934e-07
1	2	4	6.06906e-05	5.31643e-07
1	2	5	-5.14272e-05	4.85317e-07
1	2	6	2.61157e-06	5.83526e-07
1	2	7	1.5754e-05	4.85915e-07
1	2	8	-8.07782e-06	4.60128e-07
1	2	9	-3.61894e-07	4.77047e-07
1	2	10	7.5417e-07	4.83404e-07
1	3	3	5.49717e-05	5.63749e-07
1	3	4	-2.79127e-06	4.0942e-07
1	3	5	-4.83763e-05	5.88174e-07
1	3	6	2.75443e-05	5.5126e-07
1	3	7	5.47762e-07	4.69836e-07
1	3	8	-4.91518e-06	4.62011e-07
1	3	9	-4.45482e-07	4.87634e-07
1	3	10	1.66804e-06	4.68193e-07
1	4	4	-5.80115e-05	5.53416e-07
1	4	5	1.04467e-05	5.83885e-07
1	4	6	1.88627e-05	4.93403e-07
1	4	7	-8.34136e-06	4.61188e-07
1	4	8	-1.20601e-06	4.61855e-07
1	4	9	-3.63961e-07	4.92e-07
1	4	10	2.15082e-06	4.81654e-07
1	5	5	2.45045e-05	5.14879e-07
1	5	6	-5.42097e-06	4.6083e-07
1	5	7	-4.1198e-06	4.59768e-07
1	5	8	-5.65007e-07	4.90128e-07
1	5	9	1.14016e-06	4.84401e-07
1	5	10	1.06161e-06	4.78934e-07
1	6	6	-5.42013e-06	4.62062e-07
1	6	7	-4.18716e-07	4.78378e-07
1	6	8	8.37335e-08	4.9152e-07
1	6	9	2.22083e-06	4.78739e-07
1	7	7	-3.06916e-07	4.82208e-07
1	7	8	2.18157e-06	4.75719e-07
1	7	9	-1.04198e-07	4.77207e-07
1	8	8	3.22269e-07	4.80808e-07
2	2	2	2.27917e-05	9.90218e-07
2	2	3	2.32099e-05	5.83487e-07
2	2	4	2.95257e-05	4.33431e-07
2	2	5	-5.78763e-05	5.65209e-07
2	2	6	2.13906e-05	5.58775e-07
2	2	7	6.08551e-06	4.61063e-07
2	2	8	-6.41009e-06	4.64509e-07
2	2	9	-4.41742e-07	4.78542e-07
2	2	10	1.32538e-06	4.77108e-07
2	3	3	5.49084e-05	5.00203e-07
2	3	4	-4.38455e-05	4.50401e-07
2	3	5	-2.3178e-05	6.05739e-07
2	3	6	2.83847e-05	5.20847e-07
2	3	7	-5.34604e-06	4.5405e-07
2	3	8	-3.0345e-06	4.55752e-07
2	3	9	-5.40891e-07	4.8375e-07
2	3	10	1.98126e-06	4.71634e-07
2	4	4	-4.07561e-05	6.03957e-07
2	4	5	2.53991e-05	5.65763e-07
2	4	6	8.97651e-06	4.88043e-07
2	4	7	-7.91938e-06	4.65478e-07
2	4	8	-6.33216e-07	4.6761e-07
2	4	9	1.05616e-07	4.94007e-07
2	4	10	2.0002e-06	4.85626e-07
2	5	5	1.54553e-05	4.98231e-07
2	5	6	-8.12401e-06	4.72632e-07
2	5	7	-2.35413e-06	4.60004e-07
2	5	8	-6.35549e-07	4.84751e-07
2	5	9	1.7838e-06	4.78793e-07
2	5	10	4.24274e-07	4.8738e-07
2	6	6	-3.32449e-06	4.65072e-07
2	6	7	-4.03404e-07	4.86611e-07
2	6	8	6.55994e-07	4.9153e-07
2	6	9	1.92484e-06	4.81609e-07
2	7	7	2.99324e-07	4.97244e-07
2	7	8	2.28017e-06	4.86088e-07
2	8	8	-2.08187e-07	4.84748e-07
3	3	3	-1.87514e-05	4.28963e-07
3	3	4	-5.43591e-05	5.79407e-07
3	3	5	1.67746e-05	5.73231e-07
3	3	6	1.56111e-05	4.95534e-07
3	3	7	-8.39492e-06	4.52715e-07
3	3	8	-7.7187e-07	4.67624e-07
3	3	9	-7.57805e-08	5.10943e-07
3	3	10	2.07396e-06	4.85236e-07
3	4	4	3.55139e-06	5.84717e-07
3	4	5	2.68815e-05	5.2259e-07
3	4	6	-3.89414e-06	4.65767e-07
3	4	7	-4.86046e-06	4.58203e-07
3	4	8	-4.09807e-07	4.77679e-07
3	4	9	1.15558e-06	4.91034e-07
3	4	10	1.15852e-06	4.84942e-07
3	5	5	2.99251e-07	4.7574e-07
3	5	6	-7.44154e-06	4.68021e-07
3	5	7	-7.8125e-07	4.75603e-07
3	5	8	-5.029e-07	4.98224e-07
3	5	9	2.23106e-06	4.71949e-07
3	6	6	-1.21489e-06	4.62211e-07
3	6	7	-6.2581e-07	4.94762e-07
3	6	8	1.54406e-06	4.86557e-07
3	6	9	1.06199e-06	4.78114e-07
3	7	7	1.21012e-06	4.9343e-07
3	7	8	1.78874e-06	4.83271e-07
4	4	4	2.93582e-05	5.35811e-07
4	4	5	5.7774e-06	4.84968e-07
4	4	6	-8.2334e-06	4.75253e-07
4	4	7	-1.1792e-06	4.7114e-07
4	4	8	-4.65731e-07	5.00653e-07
4	4	9	2.30787e-06	4.7225e-07
4	4	10	-3.9418e-07	4.80489e-07
4	5	5	-8.48865e-06	4.73936e-07
4	5	6	-2.86285e-06	4.53288e-07
4	5	7	-4.92131e-07	4.87153e-07
4	5	8	8.06718e-07	4.8883e-07
4	5	9	1.81036e-06	4.77741e-07
4	6	6	-5.43998e-07	4.78967e-07
4	6	7	3.96737e-08	4.85091e-07
4	6	8	2.18118e-06	4.8074e-07
4	6	9	-5.17351e-07	4.74529e-07
4	7	7	2.20266e-06	4.74468e-07
4	7	8	2.72656e-07	4.85132e-07
5	5	5	-4.06287e-06	4.79522e-07
5	5	6	-4.46042e-07	4.8442e-07
5	5	7	-2.7524e-07	5.06108e-07
5	5	8	2.26071e-06	4.7187e-07
5	5	9	-7.08725e-08	4.83754e-07
5	6	6	-5.86554e-07	4.99681e-07
5	6	7	1.71335e-06	4.87023e-07
5	6	8	1.3055e-06	4.76593e-07
5	7	7	1.62605e-06	4.74834e-07
6	6	6	1.09896e-06	4.99422e-07
6	6	7	1.78863e-06	4.86304e-07
6	6	8	-9.70166e-07	4.84567e-07
6	7	7	-7.37996e-07	4.96012e-07


==> supplementary/hydrophobic_plate.dat <==
# Coordinates of model hydrophobic plate
#
# Built from recording oxygen positions of an SPC/E water simulation
# at T = 298K (NVT with a vapor bubble) inside this box:
#
# -1.5 A < x < 1.5 A
# -12 A < y < 12 A
# -12 A < z < 12 A
#
# The hydrophobic sites look like united-atom methane particles
# Lorentz-Berthelot rules for combining the following LJ interactions:
#
# * methane sigma = 3.905 A, eps = 0.118 Kcal/mol
# * SPC/E oxygen sigma = 3.166 A, eps = 0.1553 Kcal/mol
#
       52        3.536   0.135
       -1.42918        4.06508        2.26220
      0.0560448       -1.81716        1.19216
       0.364623        10.4332        10.1806
        1.06746       0.522170        11.3581
      -0.761767        8.66084       -5.06597
       0.436138       -10.9534       -2.82459
       0.578597       -6.74302        1.75654
       0.960206       -3.39136       -7.92494
        1.17968        8.81191       -1.43308
      -0.612351       -10.0712       -5.15462
       -1.16304       -8.87374       -10.7961
      0.0315139        2.56596        6.94840
        1.35031       -6.16525       -1.98831
       -1.36786       0.615792        5.89376
       -1.17377        3.93247       -3.96242
       0.812187       -10.1079        4.87313
       -1.40446       -11.2891        3.68703
      -0.974325       -8.00624       -2.55126
       -1.02111       -4.30700        9.78444
       0.454925       -7.63399       -4.86864
      -0.835997        1.66922       -5.25425
       -1.23998       -9.36421      -0.224811
       0.532563        6.29978      -0.714021
     0.00337676        9.38736       -9.04451
       -1.35600        5.07902        4.98396
      -0.132806        2.88200       -7.69508
       -1.45709       -9.46543        8.50768
      0.0632895       -4.71123       -11.4993
       0.366158        8.76792        1.59625
        1.00863       -10.8441     -0.0791085
      -0.225267       -4.35051      -0.502901
        1.38755        4.37621       -5.10994
        1.11577       -9.60220        9.41716
        1.16037        4.73382       -10.4400
        1.13157        9.41597        6.77344
     -0.0613586       -1.15869        7.57190
       0.478595        7.95174        11.7293
      -0.270929       -11.7784       -7.13037
       0.120647       -2.43625       -5.32100
       0.766340       -3.42499        5.57522
      -0.385577       0.263607       -9.13447
       -1.00553       -1.41175        4.30140
       0.769616        3.61247       0.736001
       -1.12952       -11.0151        11.1708
        1.11081       -8.06283       -9.24423
       0.782149       0.491680       -3.48785
       0.980085        10.2939       -11.5013
      -0.294174        11.3922        2.41670
      -0.516396       -5.79967       -8.74324
     -0.0695989        2.29972        9.59845
      -0.594816        1.58991        2.90044
      -0.109914       0.677279       0.287908

